SEP Analysis of Quantized SIMO Systems with M-PSK over Correlated Fading Channels

The average symbol error probability (SEP) of a phase-quantized single-input multiple-output system with M-ary phase-shift keying modulation and maximum ratio combining (MRC) is analyzed under correlated Rayleigh fading and additive white Gaussian noise. Building on our prior framework for independent and identically distributed Rayleigh fading, we extend the analysis to the spatially correlated case by introducing an asymptotically equivalent MRC combiner that enables tractable SEP characterization. Using this approach, we derive closed-form expressions at high signal-to-noise ratio (SNR) that explicitly characterize the diversity and coding gains as functions of the receive correlation structure, phase-quantization resolution, and modulation order, up to a scaling factor bounded between 1 and 2. The results show that channel correlation primarily degrades the coding gain, leading to an SNR penalty, while the diversity gain is preserved when the channel covariance matrix is full-rank. The analytical findings are validated through Monte Carlo simulations, demonstrating a tight match across a wide SNR range.

==> data/simoNr4M4n2WuCorr08.txt <==
rho,mrc,amrc,wu_lb,wu_ub,bound
-20,0.68482,0.70329,0.44082350392722,0.881647007854439,37526.364311977
-18,0.665265,0.69078,0.425726851175707,0.851453702351415,14939.5147174009
-16,0.643555,0.67386,0.407122373411385,0.814244746822769,5947.5279335868
-14,0.616355,0.654255,0.384044495926455,0.76808899185291,2367.75351742813
-12,0.578765,0.6235,0.355920288191243,0.711840576382487,942.619653391403
-10,0.53535,0.59024,0.32248117759198,0.644962355183959,375.26364311977
-8,0.478885,0.543,0.283746047082861,0.567492094165723,149.395147174009
-6,0.413445,0.481095,0.239964767546681,0.479929535093362,59.475279335868
-4,0.343805,0.409465,0.194053786344412,0.388107572688823,23.6775351742813
-2,0.26775,0.32481,0.148366961059578,0.296733922119157,9.42619653391403
0,0.196625,0.239805,0.106419273397445,0.212838546794889,3.7526364311977
2,0.136095,0.163525,0.0711374822006359,0.142274964401272,1.49395147174009
4,0.085585,0.100605,0.0441676097042986,0.0883352194085972,0.59475279335868
6,0.049915,0.056765,0.0252199422963137,0.0504398845926274,0.236775351742813
8,0.026735,0.029685,0.0136634488996442,0.0273268977992884,0.0942619653391403
10,0.013315,0.01438,0.00675157117834646,0.0135031423566929,0.037526364311977
12,0.006545,0.00683,0.00317952218986836,0.00635904437973672,0.0149395147174009
14,0.00308,0.00305,0.00141378753615687,0.00282757507231374,0.0059475279335868
16,0.00125,0.0012775,0.000632074212936397,0.00126414842587279,0.00236775351742813
18,0.00054,0.00054875,0.000254129519615366,0.000508259039230733,0.000942619653391403
20,0.0002235,0.000227,0.000107069985793628,0.000214139971587257,0.00037526364311977
22,9e-05,9e-05,4.52799032269668e-05,9.05598064539336e-05,0.000149395147174009
24,3.55737704918033e-05,3.54918032786885e-05,1.79925380980624e-05,3.59850761961247e-05,5.9475279335868e-05
26,1.42708333333333e-05,1.42361111111111e-05,7.24325557808808e-06,1.44865111561762e-05,2.36775351742813e-05
28,5.27173913043478e-06,5.19021739130435e-06,2.87476261600857e-06,5.74952523201714e-06,9.42619653391404e-06
30,2.47782002534854e-06,2.49049429657795e-06,1.19246784209573e-06,2.38493568419146e-06,3.7526364311977e-06


==> data/simoNr4M8n3WuCorr08.txt <==
rho,mrc,amrc,wu_lb,wu_ub,bound
-20,0.835635,0.847345,0.465151996414884,0.930303992829768,600421.828991632
-18,0.822345,0.839225,0.456173239077372,0.912346478154744,239032.235478414
-16,0.80923,0.82882,0.44501131358056,0.890022627161119,95160.4469373888
-14,0.79011,0.816735,0.430913659654444,0.861827319308888,37884.05627885
-12,0.76337,0.796895,0.413469902862616,0.826939805725232,15081.9144542624
-10,0.732095,0.772825,0.39188450669743,0.783769013394861,6004.21828991632
-8,0.68783,0.738285,0.36612593026838,0.73225186053676,2390.32235478414
-6,0.635755,0.69421,0.334440875103806,0.668881750207611,951.604469373888
-4,0.570215,0.635495,0.298045207358117,0.596090414716235,378.840562788501
-2,0.493565,0.558545,0.256262931510843,0.512525863021685,150.819144542624
0,0.409995,0.46991,0.211997348147629,0.423994696295257,60.0421828991632
2,0.326635,0.372805,0.166962538210302,0.333925076420604,23.9032235478414
4,0.24297,0.27572,0.124053961201587,0.248107922403174,9.51604469373888
6,0.17065,0.19091,0.0864452588506952,0.17289051770139,3.78840562788501
8,0.111975,0.12145,0.0566692816933188,0.113338563386638,1.50819144542624
10,0.06814,0.07281,0.0343429756903902,0.0686859513807804,0.600421828991632
12,0.03874,0.04043,0.0193658145948462,0.0387316291896924,0.239032235478414
14,0.020765,0.02125,0.0103701771682661,0.0207403543365321,0.0951604469373888
16,0.01083,0.01109,0.00519214552538543,0.0103842910507709,0.03788405627885
18,0.00498,0.004975,0.0025261547182893,0.00505230943657861,0.0150819144542624
20,0.002465,0.002495,0.0011643471033702,0.00232869420674041,0.00600421828991632
22,0.000965,0.000983333333333333,0.000532833772865545,0.00106566754573109,0.00239032235478414
24,0.000495,0.000503,0.000226993883336924,0.000453987766673848,0.000951604469373888
26,0.000190454545454545,0.000189545454545455,9.88409831850283e-05,0.000197681966370057,0.0003788405627885
28,8.40384615384615e-05,8.46153846153846e-05,3.97235159733377e-05,7.94470319466754e-05,0.000150819144542625
30,3.45901639344262e-05,3.4672131147541e-05,1.67660817195691e-05,3.35321634391381e-05,6.00421828991632e-05


==> data/simoNr4M8n4WuCorr0.txt <==
rho,mrc,amrc,wu_lb,wu_ub,bound
-20,0.834045,0.834025,0.462064695962307,0.924129391924615,435641318632.851
-16,0.80704,0.80654,0.440058957159446,0.880117914318891,10942815172.788
-12,0.758285,0.757125,0.405671143656695,0.811342287313389,274871089.550433
-8,0.677625,0.676145,0.353082174473191,0.706164348946383,6904449.60255989
-4,0.54037,0.541875,0.277025939715994,0.554051879431987,173431.932737119
0,0.36,0.35818,0.180045095147185,0.36009019029437,4356.41318632851
4,0.16818,0.16764,0.0840625282555157,0.168125056511031,109.42815172788
8,0.047045,0.047165,0.0234955881458358,0.0469911762916716,2.74871089550433
12,0.0068,0.00691,0.00344465241920804,0.00688930483841609,0.0690444960255989
16,0.0005475,0.0005775,0.000269959626909846,0.000539919253819692,0.00173431932737119
20,2.71333333333333e-05,2.51333333333333e-05,1.2952855588566e-05,2.5905711177132e-05,4.35641318632851e-05
24,8.3195020746888e-07,8.81742738589212e-07,4.38903273815198e-07,8.77806547630396e-07,1.0942815172788e-06
27,6.2326e-08,6.2326e-08,3.0196e-08,6.0392e-08,6.9044e-08
28,0,0,0,0,2.74871089550434e-08


==> data/simoNr4M8n4WuCorr07.txt <==
rho,mrc,amrc,wu_lb,wu_ub,bound
-10,0.72653,0.75767,0.385780467585421,0.771560935170843,328411635.519409
-7,0.654105,0.69627,0.341693821582637,0.683387643165273,20721373.3443723
-4,0.553425,0.600675,0.284884551229429,0.569769102458858,1307430.26993478
-1,0.42516,0.471735,0.216101362017139,0.432202724034277,82493.2731211073
2,0.282855,0.315705,0.143148454242409,0.286296908484819,5204.97365459731
5,0.156525,0.17331,0.0786625945054686,0.157325189010937,328.411635519409
8,0.06827,0.0732,0.0338698348347921,0.0677396696695842,20.7213733443723
11,0.021665,0.022615,0.0109422259212738,0.0218844518425477,1.30743026993478
14,0.00521,0.005255,0.00254838084755127,0.00509676169510255,0.0824932731211073
17,0.000906,0.000914,0.000446531572215926,0.000893063144431851,0.00520497365459732
20,0.000108589743589744,0.000110897435897436,5.55909230397839e-05,0.000111181846079568,0.000328411635519409
23,1.11204481792717e-05,1.11904761904762e-05,5.61327751129306e-06,1.12265550225861e-05,2.07213733443724e-05
26,9.82708231855821e-07,9.96103263516805e-07,4.68352078064033e-07,9.36704156128066e-07,1.30743026993478e-06
29,6.93379558637243e-08,6.90879391959464e-08,3.44981622519286e-08,6.89963245038572e-08,8.24932731211073e-08


==> data/simoNr4M8n4WuCorr09.txt <==
rho,mrc,amrc,wu_lb,wu_ub,bound
-10,0.726485,0.789325,0.398621169673634,0.797242339347267,6351382397.32982
-7,0.655755,0.74291,0.3593501259098,0.7187002518196,400745137.119747
-4,0.56081,0.667775,0.307974092597931,0.615948185195862,25285308.7530427
-1,0.44273,0.55643,0.244378382886097,0.488756765772193,1595395.12651816
2,0.31468,0.407315,0.174479395584013,0.348958791168027,100662.627242454
5,0.19729,0.255585,0.107793949830509,0.215587899661017,6351.38239732982
8,0.104215,0.130545,0.0557352803967701,0.11147056079354,400.745137119747
10,0.06029,0.073375,0.0319045475152346,0.0638090950304692,63.5138239732982
13,0.021335,0.02448,0.0112363323085831,0.0224726646171662,4.00745137119747
16,0.006125,0.00681,0.00307418055329699,0.00614836110659397,0.252853087530426
19,0.0012425,0.0012825,0.000623224660888975,0.00124644932177795,0.0159539512651816
22,0.000195,0.000198947368421053,9.72502938555146e-05,0.000194500587711029,0.00100662627242454
25,2.45348837209302e-05,2.45639534883721e-05,1.17260004154767e-05,2.34520008309534e-05,6.35138239732983e-05
28,2.15100488864747e-06,2.13199348180337e-06,1.13070020913109e-06,2.26140041826217e-06,4.00745137119747e-06
31,1.9291183978009e-07,1.94139014333399e-07,9.26527194719937e-08,1.85305438943987e-07,2.52853087530426e-07
34,1.3721272740758e-08,1.36506355580514e-08,6.71742851294933e-09,1.34348570258987e-08,1.59539512651816e-08

